Information geometry of continuum limits in lattice field theory: The Gross-Neveu model with Wilson fermions

When the Boltzmann weight is nonnegative, the actions of a lattice field theory form a statistical manifold, whose Fisher metric gives the number of measurements needed to distinguish two nearby actions. For the two-dimensional lattice Gross-Neveu model with Wilson fermions in the large-$N$ limit, we study the continuum limit, in which the lattice spacing $a$ goes to zero at fixed mass gap $\Lambda$, through the Fisher metric of the distribution of the auxiliary field $\sigma$. The renormalization condition fixes an expectation coordinate, and dimensional transmutation becomes an exponential relation between it and a natural coordinate. The main result is that the $a\to0$ limits differ between the Fisher metric of the long-distance modes, whose momenta are fixed in physical units, and that of the full $P(\sigma)$. In the former, the infinitely many irrelevant directions that change the kinetic term locally shrink relative to the mass-term direction to order $a\Lambda\log(1/(a\Lambda))$ or smaller, and several modes together leave only the two directions $(\Lambda,m)$ of the continuum theory. In the latter, the kinetic-term directions shrink as fast as the mass-term direction, and the difference in the regularization remains in lattice-scale correlations. In the eight-dimensional space of local deformations examined numerically, the one exception is the deformation that only adds a contact term to the propagator, which as $a\to0$ becomes indistinguishable from a change of $1/g^2$ in both metrics. In the Fisher metric of the full $P(\sigma)$, the curvature of the coupling plane at fixed kinetic term diverges as $(1/2)\log^2(1/(a\Lambda))$, not as the correlation volume often assumed in thermodynamic geometry, and the critical point lies at infinite distance in this plane.

==> data/K_resid.dat <==
L R
3.2189 -1.7831
4.6052 -1.8872
5.9915 -1.3941
7.3778 -0.9531
8.7641 -0.7027
10.1503 -0.5832
11.5366 -0.5313
12.9229 -0.4974


==> data/ratio_modes.dat <==
L eps rphys1 rphys2 rall1 rall2
3.2189 0.04 3.1614e-04 3.0852e-04 0.25958 0.61590
4.6052 0.01 1.8937e-04 1.5675e-05 0.25583 0.62125
5.9915 0.0025 3.2452e-05 9.1496e-07 0.25320 0.62553
7.3778 0.000625 3.9093e-06 5.6004e-08 0.25324 0.63045
8.7641 0.00015625 3.9618e-07 3.8195e-09 0.25427 0.63510


==> data/tail_d1_axis.dat <==
rho val
8.0000 3.4476e+00
12.0000 2.0081e+00
16.0000 1.5331e+00
24.0000 1.3286e+00
32.0000 1.2756e+00
48.0000 1.2410e+00
64.0000 1.2292e+00


==> data/tail_d1_diag.dat <==
rho val
8.4853 -8.1694e-01
11.3137 -9.3323e-01
16.9706 -1.0595e+00
22.6274 -1.1189e+00
33.9411 -1.1690e+00
45.2548 -1.1882e+00
63.6396 -1.2005e+00


==> data/tail_d2_axis.dat <==
rho val
8.0000 -1.1913e+01
12.0000 -5.2436e+00
16.0000 -3.3565e+00
24.0000 -2.7235e+00
32.0000 -2.5832e+00
48.0000 -2.4948e+00
64.0000 -2.4650e+00


==> data/tail_d2_diag.dat <==
rho val
8.4853 1.4240e+00
11.3137 1.7268e+00
16.9706 2.0435e+00
22.6274 2.1913e+00
33.9411 2.3155e+00
45.2548 2.3636e+00
63.6396 2.3948e+00


==> data/tail_d3_axis.dat <==
rho val
8.0000 3.8771e-01
12.0000 3.4467e-01
16.0000 3.2523e-01
24.0000 3.1279e-01
32.0000 3.0878e-01
48.0000 3.0597e-01
64.0000 3.0492e-01


==> data/tail_d3_diag.dat <==
rho val
8.4853 -2.3424e-01
11.3137 -2.5793e-01
16.9706 -2.8033e-01
22.6274 -2.8982e-01
33.9411 -2.9732e-01
45.2548 -3.0008e-01
63.6396 -3.0181e-01


==> data/v2_axis_1.dat <==
x d1n d2n
0.1 1.402857e+00 3.957969e-01
0.134749 1.402635e+00 3.957979e-01
0.181572 1.402231e+00 3.957996e-01
0.244665 1.401497e+00 3.958027e-01
0.329683 1.400165e+00 3.958084e-01
0.444243 1.397748e+00 3.958187e-01
0.598611 1.393367e+00 3.958373e-01
0.806619 1.385456e+00 3.958711e-01
1.08691 1.371308e+00 3.959321e-01
1.46459 1.346575e+00 3.960423e-01
1.97352 1.305162e+00 3.962403e-01
2.65928 1.240227e+00 3.965953e-01
3.58335 1.146105e+00 3.972280e-01
4.82851 1.019275e+00 3.983483e-01
6.50634 8.567048e-01 4.003132e-01
8.7672 6.518344e-01 4.037148e-01
11.8137 3.889385e-01 4.095010e-01
15.9188 3.523999e-02 4.191322e-01
21.4503 4.714470e-01 4.348582e-01
28.904 1.242867e+00 4.608219e-01
38.9477 2.471955e+00 5.089630e-01
52.4814 4.477612e+00 6.278574e-01
70.7179 7.755247e+00 1.024850e+00
95.2914 1.299967e+01 2.504227e+00
128.404 2.100124e+01 7.688077e+00
173.022 3.214354e+01 2.283874e+01
233.145 4.483099e+01 5.397280e+01
314.159 5.203579e+01 7.907241e+01


==> data/v2_axis_2.dat <==
x d1n d2n
0.1 2.304826e+00 3.825765e-01
0.141848 2.304556e+00 3.825769e-01
0.201208 2.304012e+00 3.825776e-01
0.285409 2.302918e+00 3.825792e-01
0.404848 2.300717e+00 3.825823e-01
0.574264 2.296297e+00 3.825886e-01
0.814584 2.287458e+00 3.826013e-01
1.15547 2.270033e+00 3.826268e-01
1.63901 2.236907e+00 3.826779e-01
2.3249 2.178356e+00 3.827807e-01
3.29781 2.085450e+00 3.829869e-01
4.67788 1.954588e+00 3.834001e-01
6.63548 1.787835e+00 3.842273e-01
9.41224 1.588370e+00 3.858800e-01
13.3511 1.354537e+00 3.891725e-01
18.9382 1.073469e+00 3.957023e-01
26.8634 7.115132e-01 4.085568e-01
38.1052 1.959183e-01 4.335668e-01
54.0512 6.215104e-01 4.813880e-01
76.6708 2.035032e+00 5.708660e-01
108.756 4.616972e+00 7.363004e-01
154.268 9.448972e+00 1.058876e+00
218.825 1.848064e+01 1.850185e+00
310.398 3.495043e+01 4.636348e+00
440.292 6.347124e+01 1.640644e+01
624.548 1.083955e+02 6.166648e+01
885.904 1.661310e+02 1.839002e+02
1256.64 2.024716e+02 3.043550e+02


==> data/v2_axis_3.dat <==
x d1n d2n
0.1 3.189547e+00 3.786320e-01
0.149321 3.189221e+00 3.786320e-01
0.222968 3.188491e+00 3.786323e-01
0.332938 3.186867e+00 3.786330e-01
0.497147 3.183251e+00 3.786344e-01
0.742344 3.175222e+00 3.786376e-01
1.10848 3.157651e+00 3.786446e-01
1.65518 3.120789e+00 3.786605e-01
2.47155 3.050490e+00 3.786958e-01
3.69054 2.934741e+00 3.787744e-01
5.51075 2.772010e+00 3.789496e-01
8.22872 2.570354e+00 3.793397e-01
12.2872 2.339296e+00 3.802083e-01
18.3474 2.082920e+00 3.821408e-01
27.3965 1.794802e+00 3.864368e-01
40.9088 1.449941e+00 3.959699e-01
61.0854 9.862342e-01 4.170531e-01
91.2134 2.619819e-01 4.633926e-01
136.201 1.039034e+00 5.641366e-01
203.376 3.615605e+00 7.792558e-01
303.685 8.994995e+00 1.227214e+00
453.464 2.045154e+01 2.144054e+00
677.118 4.475851e+01 4.147333e+00
1011.08 9.502699e+01 1.009139e+01
1509.76 1.936267e+02 3.686016e+01
2254.38 3.691338e+02 1.681978e+02
3366.27 6.235349e+02 6.347742e+02
5026.54 8.012205e+02 1.199833e+03

